Quantum Computing as a High School Module

Quantum computing is a growing field at the intersection of physics and computer science. This module introduces three of the key principles that govern how quantum computers work: superposition, quantum measurement, and entanglement. The goal of this module is to bridge the gap between popular science articles and advanced undergraduate texts by making some of the more technical aspects accessible to motivated high school students. Problem sets and simulation based labs of various levels are included to reinforce the conceptual ideas described in the text. This is intended as a one week course for high school students between the ages of 15-18 years. The course begins by introducing basic concepts in quantum mechanics which are needed to understand quantum computing.

==> notes.txt <==
In chapter 3 we introduce the concept of a dielecyric, should we define it at some point?

We also discuss the refractive index before introducing the dielectric, should we also define this or will the reader know both concepts?


